Discovery and Rapid Follow-up Observations of the Unusual Type II SN 2018ivc in NGC 1068

We present the discovery and high-cadence follow-up observations of SN 2018ivc, an unusual Type II supernova that exploded in NGC 1068 (D=10.1 Mpc). The light curve of SN 2018ivc declines piecewise-linearly, changing slope frequently, with four clear slope changes in the first 30 days of evolution. This rapidly changing light curve indicates that interaction between the circumstellar material and ejecta plays a significant role in the evolution. Circumstellar interaction is further supported by a strong X-ray detection. The spectra are rapidly evolving and dominated by hydrogen, helium, and calcium emission lines. We identify a rare high-velocity emission-line feature blueshifted at ~7800 km/s (in Ha, Hb, Pb, Pg, HeI, CaII), which is visible from day 18 until at least day 78 and could be evidence of an asymmetric progenitor or explosion. From the overall similarity between SN 2018ivc and SN 1996al, the \Ha{} equivalent width of its parent HII region, and constraints from pre-explosion archival Hubble Space Telescope images, we find that the progenitor of SN 2018ivc could be as massive as 52 Msun but is more likely <12 Msun. SN 2018ivc demonstrates the importance of the early discovery and rapid follow-up observations of nearby supernovae to study the physics and progenitors of these cosmic explosions.

==> phot_table.csv <==
Observation Date,MJD,Phase,Source,Filter,Magnitude,Magnitude Error
2018-11-13 02:16:15.16,58435.09,-9.16,CTIO-Prompt5,Open,<15.26,-
2018-11-14 02:33:08.64,58436.11,-8.14,CTIO-Prompt5,Open,<15.29,-
2018-11-15 02:24:00.86,58437.10,-7.15,CTIO-Prompt5,Open,<15.79,-
2018-11-15 05:56:24.00,58437.25,-7.00,ZTF,g,<19.82,-
2018-11-15 07:29:16.80,58437.31,-6.94,ZTF,g,<20.16,-
2018-11-16 03:03:18.72,58438.13,-6.12,CTIO-Prompt5,Open,<15.66,-
2018-11-17 02:50:24.57,58439.12,-5.13,CTIO-Prompt5,Open,<15.75,-
2018-11-18 02:02:48.19,58440.09,-4.16,CTIO-Prompt5,Open,<15.57,-
2018-11-19 02:39:18.43,58441.11,-3.14,CTIO-Prompt5,Open,<19.36,-
2018-11-20 10:14:52.00,58442.43,-1.82,ATLAS,o,<18.60,-
2018-11-24 00:52:16.32,58446.04,1.79,CTIO-Prompt5,Open,14.65,0.01
2018-11-24 01:14:37.24,58446.05,1.80,CTIO-Prompt5,Open,14.66,0.01
2018-11-24 01:06:45.50,58446.05,1.80,CTIO-Prompt5,Open,14.68,0.01
2018-11-24 01:33:23.90,58446.06,1.81,CTIO-Prompt5,Open,14.63,0.01
2018-11-24 02:09:01.44,58446.09,1.84,LCO LSC 1m,U,14.26,0.02
2018-11-24 02:14:47.04,58446.09,1.84,LCO LSC 1m,U,14.35,0.02
2018-11-24 02:20:41.28,58446.10,1.85,LCO LSC 1m,B,15.17,0.01
2018-11-24 02:24:43.20,58446.10,1.85,LCO LSC 1m,B,15.17,0.01
2018-11-24 02:29:02.40,58446.10,1.85,LCO LSC 1m,V,14.80,0.01
2018-11-24 02:31:46.56,58446.11,1.86,LCO LSC 1m,V,14.88,0.01
2018-11-24 02:34:48.00,58446.11,1.86,LCO LSC 1m,gp,15.05,0.01
2018-11-24 02:38:49.92,58446.11,1.86,LCO LSC 1m,gp,14.96,0.01
2018-11-24 02:43:00.48,58446.11,1.86,LCO LSC 1m,rp,14.68,0.01
2018-11-24 02:51:30.24,58446.12,1.87,LCO LSC 1m,ip,14.65,0.04
2018-11-24 02:48:46.08,58446.12,1.87,LCO LSC 1m,ip,14.65,0.04
2018-11-24 02:45:44.64,58446.12,1.87,LCO LSC 1m,rp,14.68,0.02
2018-11-24 03:20:53.66,58446.14,1.89,CTIO-Prompt5,Open,14.61,0.01
2018-11-24 08:04:24.96,58446.34,2.09,Swift,UVM2,<17.83,-
2018-11-24 08:25:52.32,58446.35,2.10,Swift,UVW1,17.82,0.31
2018-11-25 00:26:21.12,58447.02,2.77,CTIO-Prompt5,Open,14.60,0.01
2018-11-25 00:45:16.41,58447.03,2.78,CTIO-Prompt5,Open,14.60,0.01
2018-11-25 00:59:45.60,58447.04,2.79,Swift,UVM2,<18.04,-
2018-11-25 01:28:33.60,58447.06,2.81,Swift,UVW2,<18.08,-
2018-11-25 01:22:13.44,58447.06,2.81,Swift,UVW1,17.70,0.28
2018-11-25 01:55:20.64,58447.08,2.83,LCO LSC 1m,U,14.23,0.02
2018-11-25 02:01:06.24,58447.08,2.83,LCO LSC 1m,U,14.20,0.03
2018-11-25 02:15:21.60,58447.09,2.84,LCO LSC 1m,V,15.00,0.01
2018-11-25 02:07:00.48,58447.09,2.84,LCO LSC 1m,B,15.13,0.01
2018-11-25 02:11:11.04,58447.09,2.84,LCO LSC 1m,B,15.13,0.01
2018-11-25 02:29:28.32,58447.10,2.85,LCO LSC 1m,rp,14.76,0.02
2018-11-25 02:25:09.12,58447.10,2.85,LCO LSC 1m,gp,14.97,0.02
2018-11-25 02:21:07.20,58447.10,2.85,LCO LSC 1m,gp,14.93,0.02
2018-11-25 02:18:05.76,58447.10,2.85,LCO LSC 1m,V,14.72,0.02
2018-11-25 02:37:49.44,58447.11,2.86,LCO LSC 1m,ip,14.49,0.05
2018-11-25 02:35:05.28,58447.11,2.86,LCO LSC 1m,ip,14.54,0.04
2018-11-25 02:32:12.48,58447.11,2.86,LCO LSC 1m,rp,14.73,0.03
2018-11-25 08:29:26.59,58447.35,3.10,ZTF,r,14.59,0.02
2018-11-25 13:55:12.00,58447.58,3.33,HCT,B,15.19,0.09
2018-11-25 13:55:12.00,58447.58,3.33,HCT,R,14.58,0.06
2018-11-25 13:55:12.00,58447.58,3.33,HCT,V,14.98,0.07
2018-11-25 13:55:12.00,58447.58,3.33,HCT,I,14.30,0.06
2018-11-25 21:29:13.92,58447.90,3.65,Swift,UVW2,<17.95,-
2018-11-25 21:39:01.44,58447.90,3.65,Swift,UVM2,<18.17,-
2018-11-25 22:11:51.36,58447.92,3.67,Swift,UVW1,<17.91,-
2018-11-26 00:32:45.60,58448.02,3.77,CTIO-Prompt5,Open,14.75,0.01
2018-11-26 00:46:09.98,58448.03,3.78,CTIO-Prompt5,Open,14.74,0.01
2018-11-26 10:19:12.00,58448.43,4.18,ATLAS,o,14.89,0.01
2018-11-26 20:32:21.12,58448.86,4.61,LCO CPT 1m,U,15.07,0.03
2018-11-26 20:38:06.72,58448.86,4.61,LCO CPT 1m,U,15.04,0.02
2018-11-26 20:44:00.96,58448.86,4.61,LCO CPT 1m,B,15.68,0.02
2018-11-26 20:52:22.08,58448.87,4.62,LCO CPT 1m,V,15.32,0.02
2018-11-26 20:58:07.68,58448.87,4.62,LCO CPT 1m,gp,15.52,0.02
2018-11-26 20:48:11.52,58448.87,4.62,LCO CPT 1m,B,15.81,0.03
2018-11-26 20:55:06.24,58448.87,4.62,LCO CPT 1m,V,15.28,0.02
2018-11-26 21:02:09.60,58448.88,4.63,LCO CPT 1m,gp,15.57,0.02
2018-11-26 21:12:05.76,58448.88,4.63,LCO CPT 1m,ip,14.71,0.04
2018-11-26 21:09:12.96,58448.88,4.63,LCO CPT 1m,rp,14.94,0.01
2018-11-26 21:06:28.80,58448.88,4.63,LCO CPT 1m,rp,14.94,0.02
2018-11-26 21:14:49.92,58448.89,4.64,LCO CPT 1m,ip,14.72,0.04
2018-11-27 00:47:23.42,58449.03,4.78,CTIO-Prompt5,Open,14.90,0.01
2018-11-27 03:09:47.52,58449.13,4.88,LCO LSC 1m,U,15.51,0.09
2018-11-27 03:04:01.92,58449.13,4.88,LCO LSC 1m,U,15.37,0.04
2018-11-27 03:15:41.76,58449.14,4.89,LCO LSC 1m,B,15.76,0.01
2018-11-27 03:24:02.88,58449.14,4.89,LCO LSC 1m,V,15.27,0.01
2018-11-27 03:26:47.04,58449.14,4.89,LCO LSC 1m,V,15.25,0.01
2018-11-27 03:19:43.68,58449.14,4.89,LCO LSC 1m,B,15.80,0.02
2018-11-27 03:40:45.12,58449.15,4.90,LCO LSC 1m,rp,15.11,0.04
2018-11-27 03:38:09.60,58449.15,4.90,LCO LSC 1m,rp,15.05,0.01
2018-11-27 03:43:46.56,58449.16,4.91,LCO LSC 1m,ip,14.81,0.04
2018-11-27 03:46:30.72,58449.16,4.91,LCO LSC 1m,ip,14.81,0.04
2018-11-27 12:22:11.42,58449.52,5.27,Meckering-Prompt5,Clear,14.76,0.01
2018-11-27 13:21:44.92,58449.56,5.31,Meckering-Prompt5,Clear,14.96,0.01
2018-11-27 15:21:36.00,58449.64,5.39,HCT,I,14.50,0.09
2018-11-27 15:21:36.00,58449.64,5.39,HCT,R,14.89,0.08
2018-11-27 15:21:36.00,58449.64,5.39,HCT,V,15.29,0.09
2018-11-27 15:21:36.00,58449.64,5.39,HCT,B,15.58,0.10
2018-11-27 20:15:38.88,58449.84,5.59,LCO CPT 1m,U,15.28,0.03
2018-11-27 20:27:18.72,58449.85,5.60,LCO CPT 1m,B,15.87,0.02
2018-11-27 20:21:24.48,58449.85,5.60,LCO CPT 1m,U,15.25,0.03
2018-11-27 20:35:57.12,58449.86,5.61,LCO CPT 1m,V,15.17,0.02
2018-11-27 20:44:52.80,58449.86,5.61,LCO CPT 1m,rp,15.14,0.03
2018-11-27 20:42:51.84,58449.86,5.61,LCO CPT 1m,gp,15.77,0.02
2018-11-27 20:38:49.92,58449.86,5.61,LCO CPT 1m,gp,15.62,0.02
2018-11-27 20:31:20.64,58449.86,5.61,LCO CPT 1m,B,15.90,0.01
2018-11-27 20:33:12.96,58449.86,5.61,LCO CPT 1m,V,15.18,0.02
2018-11-27 20:50:29.76,58449.87,5.62,LCO CPT 1m,ip,14.84,0.04
2018-11-27 20:47:28.32,58449.87,5.62,LCO CPT 1m,rp,15.16,0.03
2018-11-27 20:53:05.28,58449.87,5.62,LCO CPT 1m,ip,14.83,0.04
2018-11-28 00:29:15.64,58450.02,5.77,CTIO-Prompt5,Open,15.03,0.01
2018-11-28 00:48:16.12,58450.03,5.78,CTIO-Prompt5,Open,15.07,0.01
2018-11-28 01:41:13.92,58450.07,5.82,LCO LSC 1m,U,15.89,0.03
2018-11-28 01:35:36.96,58450.07,5.82,LCO LSC 1m,U,16.13,0.06
2018-11-28 01:58:48.00,58450.08,5.83,LCO LSC 1m,gp,15.71,0.02
2018-11-28 01:55:55.20,58450.08,5.83,LCO LSC 1m,V,15.51,0.01
2018-11-28 02:12:02.88,58450.09,5.84,LCO LSC 1m,ip,14.89,0.05
2018-11-28 02:09:18.72,58450.09,5.84,LCO LSC 1m,ip,14.92,0.05
2018-11-28 02:04:42.24,58450.09,5.84,LCO LSC 1m,rp,15.13,0.03
2018-11-28 02:02:49.92,58450.09,5.84,LCO LSC 1m,gp,15.83,0.02
2018-11-28 05:34:22.08,58450.23,5.98,LCO LSC 1m,U,15.96,0.29
2018-11-28 05:28:45.12,58450.23,5.98,LCO LSC 1m,U,15.62,0.04
2018-11-28 05:49:03.36,58450.24,5.99,LCO LSC 1m,V,15.46,0.02
2018-11-28 05:46:19.20,58450.24,5.99,LCO LSC 1m,V,15.44,0.01
2018-11-28 05:44:18.24,58450.24,5.99,LCO LSC 1m,B,15.97,0.02
2018-11-28 05:40:16.32,58450.24,5.99,LCO LSC 1m,B,15.93,0.01
2018-11-28 05:50:55.68,58450.24,5.99,LCO LSC 1m,gp,15.87,0.02
2018-11-28 05:54:57.60,58450.25,6.00,LCO LSC 1m,gp,15.94,0.03
2018-11-28 05:56:49.92,58450.25,6.00,LCO LSC 1m,rp,15.16,0.02
2018-11-28 05:59:34.08,58450.25,6.00,LCO LSC 1m,rp,15.13,0.02
2018-11-28 06:01:35.04,58450.25,6.00,LCO LSC 1m,ip,14.91,0.04
2018-11-28 06:04:10.56,58450.25,6.00,LCO LSC 1m,ip,14.91,0.04
2018-11-28 06:12:30.98,58450.26,6.01,SLOTIS,B,16.28,0.38
2018-11-28 06:12:30.98,58450.26,6.01,SLOTIS,V,15.80,0.29
2018-11-28 12:31:56.35,58450.52,6.27,Meckering-Prompt5,Clear,15.12,0.01
2018-11-28 14:51:31.10,58450.62,6.37,Meckering-Prompt5,Clear,15.12,0.01
2018-11-28 18:57:36.00,58450.79,6.54,ST,V,15.48,0.20
2018-11-28 18:57:36.00,58450.79,6.54,ST,B,16.18,0.26
2018-11-28 18:57:36.00,58450.79,6.54,ST,R,15.02,0.13
2018-11-28 18:57:36.00,58450.79,6.54,ST,I,14.77,0.12
2018-11-28 22:21:47.52,58450.93,6.68,LCO CPT 1m,U,15.46,0.02
2018-11-28 22:16:10.56,58450.93,6.68,LCO CPT 1m,U,15.53,0.02
2018-11-28 22:31:43.68,58450.94,6.69,LCO CPT 1m,B,16.07,0.01
2018-11-28 22:27:41.76,58450.94,6.69,LCO CPT 1m,B,15.97,0.01
2018-11-28 22:33:44.64,58450.94,6.69,LCO CPT 1m,V,15.48,0.01
2018-11-28 22:36:20.16,58450.94,6.69,LCO CPT 1m,V,15.52,0.01
2018-11-28 22:38:21.12,58450.94,6.69,LCO CPT 1m,gp,15.94,0.01
2018-11-28 22:42:23.04,58450.95,6.70,LCO CPT 1m,gp,15.94,0.01
2018-11-28 22:44:15.36,58450.95,6.70,LCO CPT 1m,rp,15.17,0.01
2018-11-28 22:46:59.52,58450.95,6.70,LCO CPT 1m,rp,15.19,0.01
2018-11-28 22:51:36.00,58450.95,6.70,LCO CPT 1m,ip,14.92,0.04
2018-11-28 22:48:51.84,58450.95,6.70,LCO CPT 1m,ip,14.91,0.04
2018-11-29 01:00:14.97,58451.04,6.79,CTIO-Prompt5,Open,15.16,0.01
2018-11-29 03:27:12.96,58451.14,6.89,LCO LSC 1m,U,15.77,0.09
2018-11-29 03:42:11.52,58451.15,6.90,LCO LSC 1m,B,16.12,0.03
2018-11-29 03:32:41.28,58451.15,6.90,LCO LSC 1m,U,15.86,0.09
2018-11-29 03:48:40.32,58451.16,6.91,LCO LSC 1m,V,15.48,0.04
2018-11-29 04:04:22.08,58451.17,6.92,LCO LSC 1m,ip,14.98,0.05
2018-11-29 04:01:37.92,58451.17,6.92,LCO LSC 1m,rp,15.19,0.03
2018-11-29 04:06:48.96,58451.17,6.92,LCO LSC 1m,ip,14.99,0.04
2018-11-29 04:54:11.52,58451.20,6.95,LCO LSC 1m,U,15.80,0.07
2018-11-29 05:02:24.00,58451.21,6.96,SLOTIS,V,15.28,0.11
2018-11-29 04:59:57.12,58451.21,6.96,LCO LSC 1m,U,15.43,0.04
2018-11-29 05:05:51.36,58451.21,6.96,LCO LSC 1m,B,16.17,0.04
2018-11-29 05:02:24.00,58451.21,6.96,SLOTIS,R,15.02,0.11
2018-11-29 05:09:53.28,58451.22,6.97,LCO LSC 1m,B,15.92,0.02
2018-11-29 05:14:12.48,58451.22,6.97,LCO LSC 1m,V,15.74,0.01
2018-11-29 05:19:58.08,58451.22,6.97,LCO LSC 1m,gp,15.83,0.02
2018-11-29 05:24:00.00,58451.23,6.98,LCO LSC 1m,gp,16.05,0.02
2018-11-29 05:33:21.60,58451.23,6.98,LCO LSC 1m,ip,14.96,0.04
2018-11-29 05:28:36.48,58451.23,6.98,LCO LSC 1m,rp,15.25,0.02
2018-11-29 12:27:27.64,58451.52,7.27,Meckering-Prompt5,Clear,15.15,0.01
2018-11-29 14:52:48.00,58451.62,7.37,DFOT,I,14.43,0.26
2018-11-29 14:52:48.00,58451.62,7.37,DFOT,R,14.86,1.44
2018-11-29 14:52:48.00,58451.62,7.37,DFOT,V,15.15,0.26
2018-11-29 14:52:48.00,58451.62,7.37,DFOT,B,16.83,0.56
2018-11-29 15:38:03.55,58451.65,7.40,Meckering-Prompt5,Clear,15.16,0.01
2018-11-29 19:40:48.00,58451.82,7.57,ST,B,16.57,0.35
2018-11-29 19:40:48.00,58451.82,7.57,ST,V,15.51,0.25
2018-11-29 19:40:48.00,58451.82,7.57,ST,I,14.72,0.11
2018-11-30 00:56:53.66,58452.04,7.79,CTIO-Prompt5,Open,15.16,0.01
2018-11-30 16:19:23.23,58452.68,8.43,Meckering-Prompt5,Clear,15.24,0.01
2018-11-30 16:59:28.60,58452.71,8.46,Meckering-Prompt5,Clear,15.21,0.01
2018-11-30 17:00:36.00,58452.71,8.46,Meckering-Prompt5,Clear,15.24,0.01
2018-12-01 00:52:46.56,58453.04,8.79,CTIO-Prompt5,Open,15.18,0.01
2018-12-01 16:49:59.23,58453.70,9.45,Meckering-Prompt5,Clear,15.18,0.01
2018-12-02 00:31:23.52,58454.02,9.77,LCO LSC 1m,U,15.63,0.03
2018-12-02 00:37:09.12,58454.03,9.78,LCO LSC 1m,U,15.66,0.03
2018-12-02 00:47:13.92,58454.03,9.78,LCO LSC 1m,B,16.18,0.01
2018-12-02 00:54:08.64,58454.04,9.79,LCO LSC 1m,V,15.65,0.01
2018-12-02 01:00:11.52,58454.04,9.79,LCO LSC 1m,gp,16.07,0.01
2018-12-02 00:51:18.43,58454.04,9.79,CTIO-Prompt5,Open,15.19,0.01
2018-12-02 01:12:00.00,58454.05,9.80,LCO LSC 1m,ip,15.01,0.04
2018-12-02 01:07:14.88,58454.05,9.80,LCO LSC 1m,rp,15.27,0.02
2018-12-02 04:50:35.52,58454.20,9.95,LCO LSC 1m,U,16.01,0.04
2018-12-02 05:00:40.32,58454.21,9.96,LCO LSC 1m,B,16.18,0.01
2018-12-02 04:56:29.76,58454.21,9.96,LCO LSC 1m,B,16.42,0.03
2018-12-02 05:07:35.04,58454.21,9.96,LCO LSC 1m,V,15.62,0.01
2018-12-02 05:13:37.92,58454.22,9.97,LCO LSC 1m,gp,15.96,0.01
2018-12-02 05:20:41.28,58454.22,9.97,LCO LSC 1m,rp,15.22,0.02
2018-12-02 05:25:26.40,58454.23,9.98,LCO LSC 1m,ip,15.00,0.04
2018-12-02 12:25:26.68,58454.52,10.27,Meckering-Prompt5,Clear,15.14,0.01
2018-12-02 16:58:33.31,58454.71,10.46,Meckering-Prompt5,Clear,15.16,0.01
2018-12-03 00:52:02.49,58455.04,10.79,CTIO-Prompt5,Open,15.23,0.01
2018-12-03 02:55:14.88,58455.12,10.87,LCO LSC 1m,U,15.99,0.03
2018-12-03 03:05:11.04,58455.13,10.88,LCO LSC 1m,B,16.21,0.01
2018-12-03 03:12:14.40,58455.13,10.88,LCO LSC 1m,V,15.75,0.06
2018-12-03 03:25:20.64,58455.14,10.89,LCO LSC 1m,rp,15.22,0.02
2018-12-03 03:18:17.28,58455.14,10.89,LCO LSC 1m,gp,16.26,0.02
2018-12-03 03:29:57.12,58455.15,10.90,LCO LSC 1m,ip,15.02,0.04
2018-12-03 16:04:48.00,58455.67,11.42,HCT,B,16.29,0.20
2018-12-03 16:04:48.00,58455.67,11.42,HCT,I,14.81,0.16
2018-12-03 16:04:48.00,58455.67,11.42,HCT,R,15.21,0.20
2018-12-03 16:04:48.00,58455.67,11.42,HCT,V,15.72,0.17
2018-12-04 00:53:32.35,58456.04,11.79,CTIO-Prompt5,Open,15.20,0.01
2018-12-04 05:16:50.59,58456.22,11.97,ZTF,r,15.09,0.03
2018-12-04 05:31:12.00,58456.23,11.98,Kuiper,V,15.74,0.18
2018-12-04 05:31:12.00,58456.23,11.98,Kuiper,R,15.26,0.13
2018-12-04 05:31:12.00,58456.23,11.98,Kuiper,B,16.27,0.20
2018-12-04 06:06:31.39,58456.25,12.00,ZTF,r,15.12,0.03
2018-12-04 12:28:28.12,58456.52,12.27,Meckering-Prompt5,Clear,15.13,0.01
2018-12-04 14:52:48.00,58456.62,12.37,HCT,I,14.63,0.08
2018-12-04 14:52:48.00,58456.62,12.37,HCT,R,15.10,0.07
2018-12-04 14:52:48.00,58456.62,12.37,HCT,V,15.69,0.12
2018-12-04 14:52:48.00,58456.62,12.37,HCT,B,16.27,0.14
2018-12-04 19:41:22.56,58456.82,12.57,LCO CPT 1m,U,16.27,0.11
2018-12-04 19:47:16.80,58456.82,12.57,LCO CPT 1m,B,16.29,0.03
2018-12-04 19:58:22.08,58456.83,12.58,LCO CPT 1m,V,15.87,0.04
2018-12-04 19:51:18.72,58456.83,12.58,LCO CPT 1m,B,16.30,0.04
2018-12-04 19:55:37.92,58456.83,12.58,LCO CPT 1m,V,15.95,0.06
2018-12-04 20:11:19.68,58456.84,12.59,LCO CPT 1m,rp,15.31,0.04
2018-12-04 20:13:20.64,58456.84,12.59,LCO CPT 1m,ip,15.09,0.04
2018-12-04 20:04:16.32,58456.84,12.59,LCO CPT 1m,gp,16.16,0.03
2018-12-04 20:16:04.80,58456.84,12.59,LCO CPT 1m,ip,15.00,0.04
2018-12-04 22:24:57.60,58456.93,12.68,LCO CPT 1m,U,16.07,0.06
2018-12-04 22:30:43.20,58456.94,12.69,LCO CPT 1m,U,16.21,0.10
2018-12-04 22:36:37.44,58456.94,12.69,LCO CPT 1m,B,16.26,0.04
2018-12-04 22:40:39.36,58456.94,12.69,LCO CPT 1m,B,16.49,0.03
2018-12-04 22:52:19.20,58456.95,12.70,LCO CPT 1m,gp,16.37,0.04
2018-12-04 22:48:17.28,58456.95,12.70,LCO CPT 1m,gp,16.33,0.04
2018-12-04 22:45:15.84,58456.95,12.70,LCO CPT 1m,V,15.71,0.04
2018-12-04 22:42:40.32,58456.95,12.70,LCO CPT 1m,V,15.63,0.05
2018-12-05 01:38:06.43,58457.07,12.82,CTIO-Prompt5,Open,15.26,0.01
2018-12-05 12:38:39.84,58457.53,13.28,Meckering-Prompt5,Clear,15.17,0.01
2018-12-05 13:04:36.76,58457.54,13.29,Meckering-Prompt5,Clear,15.23,0.01
2018-12-05 22:23:22.56,58457.93,13.68,LCO CPT 1m,U,16.68,0.09
2018-12-05 22:17:36.96,58457.93,13.68,LCO CPT 1m,U,16.52,0.05
2018-12-05 22:35:11.04,58457.94,13.69,LCO CPT 1m,V,15.88,0.05
2018-12-05 22:37:55.20,58457.94,13.69,LCO CPT 1m,V,15.89,0.08
2018-12-05 22:51:27.36,58457.95,13.70,LCO CPT 1m,ip,15.01,0.04
2018-12-05 22:49:35.04,58457.95,13.70,LCO CPT 1m,rp,15.24,0.05
2018-12-06 00:56:53.66,58458.04,13.79,CTIO-Prompt5,Open,15.21,0.01
2018-12-06 03:57:10.08,58458.16,13.91,CTIO-Prompt5,Open,15.25,0.01
2018-12-06 12:29:25.15,58458.52,14.27,Meckering-Prompt5,Clear,15.20,0.01
2018-12-06 17:45:36.00,58458.74,14.49,HCT,B,16.13,0.16
2018-12-06 17:45:36.00,58458.74,14.49,HCT,I,14.66,0.10
2018-12-06 17:45:36.00,58458.74,14.49,HCT,V,15.61,0.14
2018-12-06 17:45:36.00,58458.74,14.49,HCT,R,15.07,0.10
2018-12-07 14:09:36.00,58459.59,15.34,HCT,B,16.52,0.57
2018-12-07 14:09:36.00,58459.59,15.34,HCT,I,14.67,0.11
2018-12-07 14:09:36.00,58459.59,15.34,HCT,V,15.98,0.52
2018-12-07 14:09:36.00,58459.59,15.34,HCT,R,15.15,0.47
2018-12-08 02:41:29.76,58460.11,15.86,CTIO-Prompt5,Open,15.23,0.01
2018-12-08 03:41:02.40,58460.15,15.90,LCO LSC 1m,B,16.47,0.01
2018-12-08 03:45:04.32,58460.16,15.91,LCO LSC 1m,B,16.58,0.02
2018-12-08 12:12:04.03,58460.51,16.26,Meckering-Prompt5,Clear,15.27,0.01
2018-12-09 00:38:34.65,58461.03,16.78,CTIO-Prompt5,Open,15.26,0.01
2018-12-09 12:19:20.35,58461.51,17.26,Meckering-Prompt5,Clear,15.22,0.01
2018-12-10 00:49:49.44,58462.03,17.78,LCO LSC 1m,B,16.73,0.01
2018-12-10 00:38:09.60,58462.03,17.78,LCO LSC 1m,U,16.48,0.06
2018-12-10 00:39:15.26,58462.03,17.78,CTIO-Prompt5,Open,15.27,0.01
2018-12-10 00:43:46.56,58462.03,17.78,LCO LSC 1m,U,16.48,0.04
2018-12-10 00:53:51.36,58462.04,17.79,LCO LSC 1m,B,16.72,0.01
2018-12-10 00:58:01.92,58462.04,17.79,LCO LSC 1m,V,15.76,0.01
2018-12-10 01:00:46.08,58462.04,17.79,LCO LSC 1m,V,15.74,0.01
2018-12-10 01:03:38.88,58462.04,17.79,LCO LSC 1m,gp,16.48,0.01
2018-12-10 01:14:35.52,58462.05,17.80,LCO LSC 1m,rp,15.38,0.01
2018-12-10 01:12:00.00,58462.05,17.80,LCO LSC 1m,rp,15.28,0.01
2018-12-10 01:07:40.80,58462.05,17.80,LCO LSC 1m,gp,16.56,0.02
2018-12-10 01:17:28.32,58462.05,17.80,LCO LSC 1m,ip,15.07,0.04
2018-12-10 01:20:12.48,58462.06,17.81,LCO LSC 1m,ip,15.07,0.04
2018-12-10 06:14:36.96,58462.26,18.01,ZTF,g,16.25,0.04
2018-12-10 06:33:20.16,58462.27,18.02,ZTF,r,15.18,0.02
2018-12-10 09:47:31.20,58462.41,18.16,Swift,UVM2,<18.06,-
2018-12-10 09:54:08.64,58462.41,18.16,Swift,UVW1,<17.96,-
2018-12-10 12:13:39.93,58462.51,18.26,Meckering-Prompt5,Clear,15.28,0.01
2018-12-11 00:40:09.69,58463.03,18.78,CTIO-Prompt5,Open,15.25,0.01
2018-12-11 02:13:37.92,58463.09,18.84,LCO LSC 1m,U,16.79,0.05
2018-12-11 02:19:23.52,58463.10,18.85,LCO LSC 1m,U,16.75,0.10
2018-12-11 02:25:17.76,58463.10,18.85,LCO LSC 1m,B,16.77,0.01
2018-12-11 02:29:19.68,58463.10,18.85,LCO LSC 1m,B,16.84,0.01
2018-12-11 02:43:09.12,58463.11,18.86,LCO LSC 1m,gp,16.66,0.02
2018-12-11 02:39:07.20,58463.11,18.86,LCO LSC 1m,gp,16.63,0.02
2018-12-11 02:33:30.24,58463.11,18.86,LCO LSC 1m,V,15.96,0.02
2018-12-11 02:36:14.40,58463.11,18.86,LCO LSC 1m,V,15.96,0.02
2018-12-11 02:53:05.28,58463.12,18.87,LCO LSC 1m,ip,15.11,0.04
2018-12-11 02:55:49.44,58463.12,18.87,LCO LSC 1m,ip,15.11,0.04
2018-12-11 02:50:12.48,58463.12,18.87,LCO LSC 1m,rp,15.35,0.02
2018-12-11 02:47:28.32,58463.12,18.87,LCO LSC 1m,rp,15.28,0.02
2018-12-11 12:14:20.54,58463.51,19.26,Meckering-Prompt5,Clear,15.34,0.01
2018-12-11 12:43:20.64,58463.53,19.28,Swift,UVW1,<17.59,-
2018-12-11 12:37:09.12,58463.53,19.28,Swift,UVW2,<18.08,-
2018-12-11 12:40:36.48,58463.53,19.28,Swift,UVM2,<18.14,-
2018-12-11 18:00:00.00,58463.75,19.50,HCT,B,16.95,0.24
2018-12-11 18:00:00.00,58463.75,19.50,HCT,R,15.20,0.11
2018-12-11 18:00:00.00,58463.75,19.50,HCT,V,15.84,0.21
2018-12-11 18:00:00.00,58463.75,19.50,HCT,I,14.77,0.09
2018-12-12 00:40:58.08,58464.03,19.78,CTIO-Prompt5,Open,15.38,0.01
2018-12-12 12:15:18.43,58464.51,20.26,Meckering-Prompt5,Clear,15.41,0.01
2018-12-12 13:34:38.20,58464.57,20.32,Meckering-Prompt5,Clear,15.44,0.01
2018-12-13 00:41:43.00,58465.03,20.78,CTIO-Prompt5,Open,15.44,0.01
2018-12-13 12:16:05.08,58465.51,21.26,Meckering-Prompt5,Clear,15.48,0.01
2018-12-14 00:43:00.76,58466.03,21.78,CTIO-Prompt5,Open,15.68,0.02
2018-12-14 01:01:56.06,58466.04,21.79,CTIO-Prompt5,Open,15.53,0.01
2018-12-14 05:36:40.32,58466.23,21.98,ZTF,r,15.40,0.03
2018-12-14 06:38:51.07,58466.28,22.03,ZTF,g,16.59,0.10
2018-12-14 12:16:42.24,58466.51,22.26,Meckering-Prompt5,Clear,15.56,0.01
2018-12-14 15:50:24.00,58466.66,22.41,DFOT,I,15.71,0.65
2018-12-14 15:50:24.00,58466.66,22.41,DFOT,R,15.93,0.89
2018-12-15 00:43:24.09,58467.03,22.78,CTIO-Prompt5,Open,15.65,0.02
2018-12-15 01:03:09.50,58467.04,22.79,CTIO-Prompt5,Open,15.62,0.02
2018-12-15 03:56:44.16,58467.16,22.91,LCO ELP 1m,U,17.32,0.08
2018-12-15 03:51:07.20,58467.16,22.91,LCO ELP 1m,U,17.24,0.08
2018-12-15 04:02:47.04,58467.17,22.92,LCO ELP 1m,B,17.39,0.02
2018-12-15 04:06:48.96,58467.17,22.92,LCO ELP 1m,B,17.40,0.02
2018-12-15 04:10:59.52,58467.17,22.92,LCO ELP 1m,V,16.27,0.01
2018-12-15 04:24:57.60,58467.18,22.93,LCO ELP 1m,rp,15.65,0.01
2018-12-15 04:20:38.40,58467.18,22.93,LCO ELP 1m,gp,17.17,0.02
2018-12-15 04:16:36.48,58467.18,22.93,LCO ELP 1m,gp,17.18,0.02
2018-12-15 04:13:43.68,58467.18,22.93,LCO ELP 1m,V,16.26,0.01
2018-12-15 04:33:18.72,58467.19,22.94,LCO ELP 1m,ip,15.42,0.04
2018-12-15 04:30:34.56,58467.19,22.94,LCO ELP 1m,ip,15.41,0.04
2018-12-15 04:27:41.76,58467.19,22.94,LCO ELP 1m,rp,15.67,0.01
2018-12-15 12:14:24.00,58467.51,23.26,HCT,V,16.25,0.17
2018-12-15 12:14:24.00,58467.51,23.26,HCT,R,15.53,0.14
2018-12-15 12:14:24.00,58467.51,23.26,HCT,I,15.09,0.08
2018-12-15 15:18:58.75,58467.64,23.39,Meckering-Prompt5,Clear,15.54,0.02
2018-12-16 00:43:59.52,58468.03,23.78,CTIO-Prompt5,Open,15.75,0.02
2018-12-16 16:19:12.00,58468.68,24.43,HCT,V,16.47,0.20
2018-12-16 16:19:12.00,58468.68,24.43,HCT,R,15.69,0.14
2018-12-16 16:19:12.00,58468.68,24.43,HCT,I,15.24,0.13
2018-12-16 16:19:12.00,58468.68,24.43,HCT,B,17.18,0.23
2018-12-17 00:44:20.25,58469.03,24.78,CTIO-Prompt5,Open,15.82,0.02
2018-12-20 20:56:06.72,58472.87,28.62,LCO CPT 1m,B,17.79,0.04
2018-12-20 20:52:13.44,58472.87,28.62,LCO CPT 1m,B,17.70,0.04
2018-12-20 21:00:25.92,58472.88,28.63,LCO CPT 1m,V,16.68,0.03
2018-12-20 21:03:01.44,58472.88,28.63,LCO CPT 1m,V,16.67,0.03
2018-12-20 21:05:54.24,58472.88,28.63,LCO CPT 1m,gp,17.41,0.03
2018-12-20 21:14:06.72,58472.88,28.63,LCO CPT 1m,rp,16.01,0.03
2018-12-20 21:09:56.16,58472.88,28.63,LCO CPT 1m,gp,17.48,0.03
2018-12-20 21:16:50.88,58472.89,28.64,LCO CPT 1m,rp,16.05,0.03
2018-12-20 21:19:43.68,58472.89,28.64,LCO CPT 1m,ip,15.98,0.02
2018-12-20 21:22:19.20,58472.89,28.64,LCO CPT 1m,ip,16.00,0.02
2018-12-21 00:47:01.82,58473.03,28.78,CTIO-Prompt5,Open,16.01,0.03
2018-12-21 12:20:45.02,58473.51,29.26,Meckering-Prompt5,Clear,16.13,0.03
2018-12-22 00:47:30.33,58474.03,29.78,CTIO-Prompt5,Open,16.20,0.03
2018-12-22 12:20:15.64,58474.51,30.26,Meckering-Prompt5,Clear,16.15,0.03
2018-12-22 19:56:47.04,58474.83,30.58,LCO CPT 1m,U,17.20,0.13
2018-12-22 19:51:01.44,58474.83,30.58,LCO CPT 1m,U,17.18,0.09
2018-12-22 20:02:41.28,58474.84,30.59,LCO CPT 1m,B,17.82,0.04
2018-12-22 20:06:43.20,58474.84,30.59,LCO CPT 1m,B,17.81,0.04
2018-12-22 20:13:37.92,58474.84,30.59,LCO CPT 1m,V,16.81,0.03
2018-12-22 20:16:30.72,58474.84,30.59,LCO CPT 1m,gp,17.52,0.03
2018-12-22 20:10:53.76,58474.84,30.59,LCO CPT 1m,V,16.77,0.02
2018-12-22 20:20:32.64,58474.85,30.60,LCO CPT 1m,gp,17.51,0.03
2018-12-22 20:24:43.20,58474.85,30.60,LCO CPT 1m,rp,16.10,0.02
2018-12-22 20:27:27.36,58474.85,30.60,LCO CPT 1m,rp,16.10,0.02
2018-12-22 20:30:20.16,58474.85,30.60,LCO CPT 1m,ip,16.03,0.02
2018-12-22 20:32:55.68,58474.86,30.61,LCO CPT 1m,ip,16.04,0.02
2018-12-23 00:47:49.34,58475.03,30.78,CTIO-Prompt5,Open,16.21,0.03
2018-12-23 12:21:57.60,58475.52,31.27,Meckering-Prompt5,Clear,16.15,0.02
2018-12-24 00:48:29.95,58476.03,31.78,CTIO-Prompt5,Open,16.16,0.02
2018-12-24 12:25:06.81,58476.52,32.27,Meckering-Prompt5,Clear,16.30,0.03
2018-12-24 14:02:25.72,58476.59,32.34,Meckering-Prompt5,Clear,16.24,0.02
2018-12-24 20:09:53.28,58476.84,32.59,LCO CPT 1m,U,17.19,0.06
2018-12-24 20:15:38.88,58476.84,32.59,LCO CPT 1m,U,17.66,0.15
2018-12-24 20:25:35.04,58476.85,32.60,LCO CPT 1m,B,17.68,0.04
2018-12-24 20:29:45.60,58476.85,32.60,LCO CPT 1m,V,16.83,0.02
2018-12-24 20:21:33.12,58476.85,32.60,LCO CPT 1m,B,17.69,0.04
2018-12-24 20:32:29.76,58476.86,32.61,LCO CPT 1m,V,16.84,0.02
2018-12-24 20:43:35.04,58476.86,32.61,LCO CPT 1m,rp,16.09,0.03
2018-12-24 20:46:10.56,58476.87,32.62,LCO CPT 1m,rp,16.18,0.03
2018-12-24 20:49:03.36,58476.87,32.62,LCO CPT 1m,ip,16.08,0.04
2018-12-24 20:51:47.52,58476.87,32.62,LCO CPT 1m,ip,16.07,0.04
2018-12-25 00:48:53.28,58477.03,32.78,CTIO-Prompt5,Open,16.18,0.02
2018-12-25 03:17:26.30,58477.14,32.89,CTIO-Prompt5,Open,16.24,0.02
2018-12-25 05:28:10.56,58477.23,32.98,LCO ELP 1m,U,17.91,0.18
2018-12-25 05:33:47.52,58477.23,32.98,LCO ELP 1m,U,17.69,0.30
2018-12-25 05:39:41.76,58477.24,32.99,LCO ELP 1m,B,17.80,0.04
2018-12-25 05:43:43.68,58477.24,32.99,LCO ELP 1m,B,17.79,0.04
2018-12-25 05:50:38.40,58477.24,32.99,LCO ELP 1m,V,16.95,0.03
2018-12-25 05:57:33.12,58477.25,33.00,LCO ELP 1m,gp,17.67,0.03
2018-12-25 05:53:31.20,58477.25,33.00,LCO ELP 1m,gp,17.67,0.03
2018-12-25 06:04:27.84,58477.25,33.00,LCO ELP 1m,rp,16.19,0.03
2018-12-25 06:01:43.68,58477.25,33.00,LCO ELP 1m,rp,16.16,0.03
2018-12-25 06:09:56.16,58477.26,33.01,LCO ELP 1m,ip,16.09,0.04
2018-12-25 06:07:20.64,58477.26,33.01,LCO ELP 1m,ip,16.12,0.04
2018-12-25 12:21:30.81,58477.51,33.26,Meckering-Prompt5,Clear,16.25,0.02
2018-12-26 00:49:14.88,58478.03,33.78,CTIO-Prompt5,Open,16.20,0.02
2018-12-27 00:49:39.07,58479.03,34.78,CTIO-Prompt5,Open,16.27,0.02
2018-12-27 02:15:38.88,58479.09,34.84,LCO LSC 1m,B,17.98,0.03
2018-12-27 02:29:28.32,58479.10,34.85,LCO LSC 1m,gp,17.68,0.04
2018-12-27 02:24:00.00,58479.10,34.85,LCO LSC 1m,V,17.12,0.03
2018-12-27 02:19:40.80,58479.10,34.85,LCO LSC 1m,B,18.01,0.03
2018-12-27 02:26:35.52,58479.10,34.85,LCO LSC 1m,V,17.11,0.03
2018-12-27 02:43:17.76,58479.11,34.86,LCO LSC 1m,ip,16.22,0.04
2018-12-27 02:37:40.80,58479.11,34.86,LCO LSC 1m,rp,16.23,0.04
2018-12-27 02:33:30.24,58479.11,34.86,LCO LSC 1m,gp,17.66,0.03
2018-12-27 02:40:24.96,58479.11,34.86,LCO LSC 1m,rp,16.24,0.04
2018-12-27 02:45:53.28,58479.12,34.87,LCO LSC 1m,ip,16.22,0.04
2018-12-27 12:23:32.64,58479.52,35.27,Meckering-Prompt5,Clear,16.25,0.02
2018-12-28 00:49:55.48,58480.03,35.78,CTIO-Prompt5,Open,16.22,0.03
2018-12-28 03:25:29.28,58480.14,35.89,LCO ELP 1m,U,18.35,0.25
2018-12-28 03:31:06.24,58480.15,35.90,LCO ELP 1m,U,17.83,0.17
2018-12-28 03:37:00.48,58480.15,35.90,LCO ELP 1m,B,17.96,0.03
2018-12-28 03:41:02.40,58480.15,35.90,LCO ELP 1m,B,17.93,0.03
2018-12-28 03:50:49.92,58480.16,35.91,LCO ELP 1m,gp,17.75,0.02
2018-12-28 03:45:12.96,58480.16,35.91,LCO ELP 1m,V,17.05,0.04
2018-12-28 03:47:57.12,58480.16,35.91,LCO ELP 1m,V,17.03,0.03
2018-12-28 04:01:46.56,58480.17,35.92,LCO ELP 1m,rp,16.31,0.03
2018-12-28 03:59:02.40,58480.17,35.92,LCO ELP 1m,rp,16.25,0.02
2018-12-28 04:07:14.88,58480.17,35.92,LCO ELP 1m,ip,16.23,0.04
2018-12-28 04:04:39.36,58480.17,35.92,LCO ELP 1m,ip,16.23,0.04
2018-12-28 12:32:12.76,58480.52,36.27,Meckering-Prompt5,Clear,16.29,0.02
2018-12-28 18:00:00.00,58480.75,36.50,ST,V,16.77,0.06
2018-12-28 18:00:00.00,58480.75,36.50,ST,R,15.97,0.06
2018-12-29 00:48:35.13,58481.03,36.78,CTIO-Prompt5,Open,16.29,0.03
2018-12-29 01:14:44.16,58481.05,36.80,LCO LSC 1m,U,18.17,0.24
2018-12-29 01:26:15.36,58481.06,36.81,LCO LSC 1m,B,17.88,0.02
2018-12-29 01:30:17.28,58481.06,36.81,LCO LSC 1m,B,17.86,0.02
2018-12-29 01:20:29.76,58481.06,36.81,LCO LSC 1m,U,17.84,0.46
2018-12-29 01:44:06.72,58481.07,36.82,LCO LSC 1m,gp,17.65,0.04
2018-12-29 01:37:12.00,58481.07,36.82,LCO LSC 1m,V,17.06,0.02
2018-12-29 01:34:27.84,58481.07,36.82,LCO LSC 1m,V,17.05,0.02
2018-12-29 01:40:04.80,58481.07,36.82,LCO LSC 1m,gp,17.67,0.03
2018-12-29 01:48:17.28,58481.08,36.83,LCO LSC 1m,rp,16.27,0.02
2018-12-29 01:50:52.80,58481.08,36.83,LCO LSC 1m,rp,16.26,0.02
2018-12-29 01:53:45.60,58481.08,36.83,LCO LSC 1m,ip,16.28,0.05
2018-12-29 01:56:29.76,58481.08,36.83,LCO LSC 1m,ip,16.28,0.05
2018-12-29 12:30:35.13,58481.52,37.27,Meckering-Prompt5,Clear,16.26,0.02
2018-12-30 00:48:48.96,58482.03,37.78,CTIO-Prompt5,Open,16.44,0.02
2018-12-30 02:20:36.96,58482.10,37.85,CTIO-Prompt5,Open,16.12,0.02
2018-12-30 12:29:36.38,58482.52,38.27,Meckering-Prompt5,Clear,16.31,0.03
2018-12-31 00:52:24.09,58483.04,38.79,CTIO-Prompt5,Open,16.32,0.03
2018-12-31 12:29:24.28,58483.52,39.27,Meckering-Prompt5,Clear,16.51,0.02
2018-12-31 13:26:59.42,58483.56,39.31,Meckering-Prompt5,Clear,16.36,0.02
2019-01-01 00:58:47.71,58484.04,39.79,CTIO-Prompt5,Open,16.40,0.03
2019-01-01 12:30:15.26,58484.52,40.27,Meckering-Prompt5,Clear,16.39,0.02
2019-01-02 01:02:17.66,58485.04,40.79,CTIO-Prompt5,Open,16.30,0.03
2019-01-02 12:30:31.68,58485.52,41.27,Meckering-Prompt5,Clear,16.40,0.03
2019-01-03 01:30:33.69,58486.06,41.81,CTIO-Prompt5,Open,16.50,0.03
2019-01-03 12:32:14.49,58486.52,42.27,Meckering-Prompt5,Clear,16.58,0.03
2019-01-03 15:07:12.00,58486.63,42.38,ST,B,17.74,1.56
2019-01-03 15:07:12.00,58486.63,42.38,ST,R,15.86,0.86
2019-01-03 15:07:12.00,58486.63,42.38,ST,V,17.09,1.29
2019-01-03 19:22:04.80,58486.81,42.56,LCO CPT 1m,B,18.22,0.10
2019-01-03 19:27:50.40,58486.81,42.56,LCO CPT 1m,B,18.08,0.03
2019-01-03 19:33:44.64,58486.82,42.57,LCO CPT 1m,V,17.09,0.04
2019-01-03 19:36:20.16,58486.82,42.57,LCO CPT 1m,V,17.08,0.03
2019-01-03 19:39:12.96,58486.82,42.57,LCO CPT 1m,gp,17.81,0.03
2019-01-03 19:44:58.56,58486.82,42.57,LCO CPT 1m,gp,17.76,0.03
2019-01-03 19:50:44.16,58486.83,42.58,LCO CPT 1m,rp,16.56,0.02
2019-01-03 19:53:28.32,58486.83,42.58,LCO CPT 1m,rp,16.50,0.02
2019-01-03 19:56:21.12,58486.83,42.58,LCO CPT 1m,ip,16.52,0.04
2019-01-03 19:58:56.64,58486.83,42.58,LCO CPT 1m,ip,16.53,0.04
2019-01-04 00:59:11.04,58487.04,42.79,CTIO-Prompt5,Open,16.39,0.03
2019-01-04 12:30:02.30,58487.52,43.27,Meckering-Prompt5,Clear,16.56,0.05
2019-01-05 00:57:49.82,58488.04,43.79,CTIO-Prompt5,Open,16.46,0.03
2019-01-05 12:54:40.60,58488.54,44.29,Meckering-Prompt5,Clear,16.73,0.03
2019-01-06 00:51:51.26,58489.04,44.79,CTIO-Prompt5,Open,16.67,0.04
2019-01-06 12:33:46.94,58489.52,45.27,Meckering-Prompt5,Clear,16.81,0.03
2019-01-07 01:00:15.84,58490.04,45.79,CTIO-Prompt5,Open,16.65,0.03
2019-01-07 10:52:27.84,58490.45,46.20,LCO COJ 1m,B,18.42,0.10
2019-01-07 10:46:50.88,58490.45,46.20,LCO COJ 1m,B,18.33,0.04
2019-01-07 10:58:22.08,58490.46,46.21,LCO COJ 1m,V,17.42,0.04
2019-01-07 11:03:59.04,58490.46,46.21,LCO COJ 1m,gp,17.99,0.02
2019-01-07 11:01:06.24,58490.46,46.21,LCO COJ 1m,V,17.43,0.03
2019-01-07 11:23:51.36,58490.47,46.22,LCO COJ 1m,ip,16.61,0.05
2019-01-07 11:21:15.84,58490.47,46.22,LCO COJ 1m,ip,16.68,0.05
2019-01-07 11:18:14.40,58490.47,46.22,LCO COJ 1m,rp,16.61,0.02
2019-01-07 11:15:38.88,58490.47,46.22,LCO COJ 1m,rp,16.58,0.02
2019-01-07 11:09:44.64,58490.47,46.22,LCO COJ 1m,gp,17.97,0.02
2019-01-07 12:30:20.44,58490.52,46.27,Meckering-Prompt5,Clear,16.78,0.05
2019-01-08 00:58:13.15,58491.04,46.79,CTIO-Prompt5,Open,16.68,0.04
2019-01-09 01:00:20.16,58492.04,47.79,CTIO-Prompt5,Open,16.77,0.05
2019-01-09 12:31:10.56,58492.52,48.27,Meckering-Prompt5,Clear,16.75,0.03
2019-01-10 00:58:14.88,58493.04,48.79,CTIO-Prompt5,Open,16.80,0.05
2019-01-10 12:51:44.35,58493.54,49.29,Meckering-Prompt5,Clear,16.74,0.03
2019-01-11 00:57:36.86,58494.04,49.79,CTIO-Prompt5,Open,17.02,0.05
2019-01-11 12:29:47.61,58494.52,50.27,Meckering-Prompt5,Clear,16.67,0.04
2019-01-12 00:58:26.97,58495.04,50.79,CTIO-Prompt5,Open,16.77,0.05
2019-01-12 02:02:41.28,58495.09,50.84,LCO LSC 1m,B,18.83,0.05
2019-01-12 02:14:12.48,58495.09,50.84,LCO LSC 1m,V,17.69,0.04
2019-01-12 02:08:18.24,58495.09,50.84,LCO LSC 1m,B,18.76,0.06
2019-01-12 02:16:56.64,58495.10,50.85,LCO LSC 1m,V,17.69,0.06
2019-01-12 02:25:26.40,58495.10,50.85,LCO LSC 1m,gp,18.44,0.05
2019-01-12 02:19:49.44,58495.10,50.85,LCO LSC 1m,gp,18.36,0.05
2019-01-12 02:31:20.64,58495.11,50.86,LCO LSC 1m,rp,16.91,0.03
2019-01-12 02:36:48.96,58495.11,50.86,LCO LSC 1m,ip,16.95,0.05
2019-01-12 02:33:56.16,58495.11,50.86,LCO LSC 1m,rp,16.91,0.04
2019-01-12 02:39:33.12,58495.11,50.86,LCO LSC 1m,ip,16.96,0.04
2019-01-12 13:15:10.94,58495.55,51.30,Meckering-Prompt5,Clear,17.08,0.04
2019-01-13 00:57:16.12,58496.04,51.79,CTIO-Prompt5,Open,16.85,0.05
2019-01-13 12:29:39.84,58496.52,52.27,Meckering-Prompt5,Clear,16.76,0.04
2019-01-17 01:45:33.12,58500.07,55.82,LCO LSC 1m,B,18.79,0.06
2019-01-17 01:51:18.72,58500.08,55.83,LCO LSC 1m,B,18.77,0.06
2019-01-17 01:59:48.48,58500.08,55.83,LCO LSC 1m,V,17.87,0.05
2019-01-17 01:57:12.96,58500.08,55.83,LCO LSC 1m,V,17.97,0.05
2019-01-17 02:14:12.48,58500.09,55.84,LCO LSC 1m,rp,17.04,0.06
2019-01-17 02:08:26.88,58500.09,55.84,LCO LSC 1m,gp,18.51,0.04
2019-01-17 02:02:41.28,58500.09,55.84,LCO LSC 1m,gp,18.50,0.04
2019-01-17 02:16:56.64,58500.10,55.85,LCO LSC 1m,rp,17.12,0.06
2019-01-17 02:19:49.44,58500.10,55.85,LCO LSC 1m,ip,17.21,0.05
2019-01-17 02:22:33.60,58500.10,55.85,LCO LSC 1m,ip,17.17,0.05
2019-01-17 03:41:04.12,58500.15,55.90,CTIO-Prompt5,Open,17.23,0.07
2019-01-17 12:27:57.88,58500.52,56.27,Meckering-Prompt5,Clear,17.12,0.06
2019-01-18 00:49:36.48,58501.03,56.78,CTIO-Prompt5,Open,17.20,0.06
2019-01-18 12:27:41.47,58501.52,57.27,Meckering-Prompt5,Clear,17.56,0.07
2019-01-19 00:53:42.72,58502.04,57.79,CTIO-Prompt5,Open,16.92,0.05
2019-01-19 12:41:10.17,58502.53,58.28,Meckering-Prompt5,Clear,17.41,0.07
2019-01-20 00:48:26.49,58503.03,58.78,CTIO-Prompt5,Open,16.93,0.06
2019-01-21 03:56:09.60,58504.16,59.91,LCO ELP 1m,B,19.22,0.12
2019-01-21 03:50:32.64,58504.16,59.91,LCO ELP 1m,B,19.28,0.11
2019-01-21 04:04:48.00,58504.17,59.92,LCO ELP 1m,V,18.13,0.06
2019-01-21 04:02:03.84,58504.17,59.92,LCO ELP 1m,V,18.23,0.06
2019-01-21 04:13:17.76,58504.18,59.93,LCO ELP 1m,gp,18.56,0.06
2019-01-21 04:19:12.00,58504.18,59.93,LCO ELP 1m,rp,17.09,0.03
2019-01-21 04:21:56.16,58504.18,59.93,LCO ELP 1m,rp,17.04,0.04
2019-01-21 04:24:48.96,58504.18,59.93,LCO ELP 1m,ip,17.27,0.05
2019-01-21 04:27:33.12,58504.19,59.94,LCO ELP 1m,ip,17.24,0.05
2019-01-22 00:57:42.04,58505.04,60.79,CTIO-Prompt5,Open,16.98,0.05
2019-01-23 01:25:26.97,58506.06,61.81,CTIO-Prompt5,Open,17.43,0.05
2019-01-24 00:52:45.69,58507.04,62.79,CTIO-Prompt5,Open,17.16,0.05
2019-01-24 12:33:29.66,58507.52,63.27,Meckering-Prompt5,Clear,17.47,0.06
2019-01-25 00:53:33.21,58508.04,63.79,CTIO-Prompt5,Open,17.13,0.05
2019-01-25 12:26:15.07,58508.52,64.27,Meckering-Prompt5,Clear,17.36,0.05
2019-07-01 03:37:26.40,58665.15,220.90,HST,F555W,20.33,0.01
2019-07-01 03:37:26.40,58665.15,220.90,HST,F814W,19.03,0.01


==> spec_obs_table.csv <==
Observation Date,MJD,Phase,Telescope,Instrument,Wavelength Range,Exposure Time,Resolution
2018-11-24,58446.2889492,2.038949199952185,FTN,FLOYDS,3499-10000,2700.0,400-700
2018-11-24,58446.81406828808,2.564068288076669,SALT,RSS,3494-9392,1793.791,600-2000
2018-11-25,58447.19921875,2.94921875,Gemini-S,FLAMINGOS-2,9852-18075,720.0,900
2018-11-25,58447.376473,3.126472999807447,FTN,FLOYDS,3499-10000,1200.0,400-700
2018-11-27,58449.1644637818,4.914463781751692,HET,lrs2,3640-10298,606.948193536,1140-1920
2018-11-27,58449.322736539354,5.07273653941229,LBT,MODS,3290-5549,2400.0,1850-2300
2018-11-27,58449.322736539354,5.07273653941229,LBT,MODS,5800-9572,2400.0,1850-2300
2018-11-27,58449.60539999977,5.355399999767542,2.16m XLO,BFOSC,3853-8701,3300.0,250-800
2018-11-28,58450.2310004,5.981000400148332,FTN,FLOYDS,3499-10000,1200.0,400-700
2018-11-29,58451.25,7.0,MMT,SPOL,4001-7549,2400.0,?
2018-12-01,58453.4006586,9.15065860003233,FTN,FLOYDS,3499-10000,1200.0,400-700
2018-12-02,58454.0,9.75,Gemini-S,FLAMINGOS-2,9851-18077,1080.0,900
2018-12-03,58455.68642916996,11.43642916996032,HCT-IIA,HFOSC2,3500-8998,1200.0,1200
2018-12-04,58456.58725833008,12.337258330080658,HCT-IIA,HFOSC2,3500-8998,1200.0,1200
2018-12-05,58457.442134,13.192133999895304,Keck I,LRIS,3136-10220,119.99840164,750-1475
2018-12-07,58459.19921875,14.94921875,Gemini-S,FLAMINGOS-2,9849-18077,1080.0,900
2018-12-07,58459.548700230196,15.298700230196118,HCT-IIA,HFOSC2,3500-8998,1800.0,1200
2018-12-08,58460.3556312,16.10563120013103,FTN,FLOYDS,3500-9999,1200.0,400-700
2018-12-10,58462.32343104167,18.073431041557342,3.5m APO,DIS,3374-5607,2400.0,1000?
2018-12-10,58462.32343104167,18.073431041557342,3.5m APO,DIS,5263-9404,2400.0,1000?
2018-12-13,58465.0,20.75,Gemini-S,FLAMINGOS-2,9850-18077,1440.0,900
2018-12-14,58466.30045138889,22.05045138904825,MMT,BINOSPEC,5072-7541,720.0,3590
2018-12-15,58467.76252812985,23.512528129853308,HCT-IIA,HFOSC2,3500-8998,2400.0,1200
2018-12-16,58468.6485120398,24.398512039799243,HCT-IIA,HFOSC2,3500-8998,2400.0,1200
2018-12-17,58469.2339061,24.98390610003844,FTN,FLOYDS,3500-10000,1800.0,400-700
2018-12-19,58471.1015625,26.8515625,Gemini-S,FLAMINGOS-2,9852-18076,1800.0,900
2018-12-21,58473.145833333336,28.895833333488554,SOAR,GHTS,3500-9001,-999.0,950-1050?
2018-12-22,58474.346291,30.096291000023484,FTN,FLOYDS,3499-9999,3600.0,400-700
2018-12-23,58475.2097803,30.959780300036073,FTN,FLOYDS,3499-9999,3600.0,400-700
2018-12-24,58476.62739617983,32.37739617982879,HCT-IIA,HFOSC2,3500-8998,2400.0,1200
2018-12-24,58476.775461810175,32.52546181017533,HCT-IIA,HFOSC2,3500-8998,1200.0,1200
2018-12-24,58476.85259259492,32.60259259492159,SALT,RSS,6057-7010,2464.397,2200-5500
2018-12-26,58478.1015625,33.8515625,Gemini-S,FLAMINGOS-2,9849-18077,1800.0,900
2018-12-26,58478.4824136,34.232413600198925,FTS,FLOYDS,4800-10000,3600.0,400-700
2018-12-26,58478.82927372819,34.57927372818813,SALT,RSS,3497-9393,2093.788,600-2000
2018-12-30,58482.4933388,38.24333880003542,FTS,FLOYDS,4800-9999,3600.0,400-700
2019-01-05,58488.0,43.75,Gemini-S,FLAMINGOS-2,9851-18075,1800.0,900
2019-01-10,58493.3283237,49.0783236999996,FTN,FLOYDS,3499-10000,3600.0,400-700
2019-01-11,58494.3013095,50.05130949988961,Keck I,LRIS,3137-10197,420.0007934575,750-1475
2019-01-14,58497.1015625,52.8515625,Gemini-S,FLAMINGOS-2,9850-18079,2160.0,900
2019-01-22,58505.2605885,61.010588500183076,FTN,FLOYDS,3499-9999,3600.0,400-700
2019-02-05,58519.246294,74.99629400018603,Keck I,LRIS,3138-10244,1200.01,750-1475
2019-02-08,58522.13190972222,77.88190972199664,MMT,BINOSPEC,5062-7522,960.0,3590

